Temporal Matching

A link stream is a sequence of pairs of the form $(t,\{u,v\})$, where $t\in\mathbb N$ represents a time instant and $u\neq v$. Given an integer $\gamma$, the $\gamma$-edge between vertices $u$ and $v$, starting at time $t$, is the set of temporally consecutive edges defined by $\{(t',\{u,v\}) | t' \in [t,t+\gamma-1]\}$. We introduce the notion of temporal matching of a link stream to be an independent $\gamma$-edge set belonging to the link stream. We show that the problem of computing a temporal matching of maximum size is NP-hard as soon as $\gamma>1$. We depict a kernelization algorithm parameterized by the solution size for the problem. As a byproduct we also give a $2$-approximation algorithm. Both our $2$-approximation and kernelization algorithms are implemented and confronted to link streams collected from real world graph data. We observe that finding temporal matchings is a sensitive question when mining our data from such a perspective as: managing peer-working when any pair of peers $X$ and $Y$ are to collaborate over a period of one month, at an average rate of at least two email exchanges every week. We furthermore design a link stream generating process by mimicking the behaviour of a random moving group of particles under natural simulation, and confront our algorithms to these generated instances of link streams. All the implementations are open source.

==> graphics/README.txt <==
README:



Les courbes ont été générées avec notre système de particules de cette manière:





- je choisis (random) un nombre d'équipes: 			n (3 <= n <= 100)
- je choisis (random) un nombre de particules par équipes: 		p (1 <= p <= 100)
- je choisis (random) un rayon pour chaque particules:			r (1 <= r <= 100)
- je choisis (random) une vitesse maximale pour chaque particule: 		v (1 <= v <= r)
- je choisis (random) une acceleration maximale pour chaque particule:	a (1 <= a <= v)

Puis je fais tourner la simulation, qui me retourne le link-stream L.



Puis j'applique successivement les algos (en fixant gamma = 5 et delta = 1).

	Gamma_L = 	epuration(L, gamma)
	Approx_L = 	approx(Gamma_L, gamma)
	Kernel_L =	kernel(Approx_L, Gamma_L, gamma)



Je répète ces opération autant de fois que désiré.






Enfin, j'affiche sur le graphique 1 les points [ sizeof(Gamma_L) , time(Kernel_L) ],
et sur le graphique 2 les points [ sizeof(Approx_L) , time(Kernel_L) ].
